Retired A Stars and Their Companions VIII: 15 New Planetary Signals Around Subgiants and Transit Parameters for California Planet Search Planets with Subgiant Hosts

We present the discovery of 7 new planets and 8 planet candidates around subgiant stars, as additions to the known sample of planets around "retired A stars" (Johnson et al. 2006). Among these are the possible first 3-planet systems around subgiant stars, HD 163607 and HD 4917. Additionally, we present calculations of possible transit times, durations, depths, and probabilities for all known planets around subgiant (3 < log g < 4) stars, focused on possible transits during the TESS mission. While most have transit probabilities of 1-2%, we find that there are 3 planets with transit probabilities > 9%.

==> all_subgiant_planet_orbital_params_errors.txt <==
                #NAME   PLN  MSINI (jup)      Merr    R (jup)    P (days)      Perr   a (AU)       Tp (JD)      Tp err        ecc    ecc_err   om (deg)     om_err     K (m/s)       Kerr  Gam (m/s)  dvdt (m/s)
             HD 10697     b        6.383     0.078      1.152    1075.692     0.817     2.14    2451491.59       17.17      0.104      0.008    114.874      5.957      116.93       1.27      -9.15     0.00000
             HD 38529     b        0.797     0.015      1.268      14.309     0.000     0.13    2454384.59        0.16      0.280      0.017     89.812      4.443       55.24       1.07       8.83     0.00000
             HD 38529     c       12.985     0.146      1.123    2136.082     3.106     3.64    2452255.88        8.13      0.341      0.007     18.421      1.430      172.35       1.32       0.00     0.00000
            HD 114613     b        0.357     0.032      1.182    4002.148   115.471     5.34    2455149.80       90.45      0.458      0.089    196.017     10.748        4.38       0.40       2.62     0.00000
            HD 117176     b        7.416     0.057      1.142     116.688     0.005     0.48    2455291.72        0.09      0.399      0.002    359.833      0.294      316.20       0.78     -51.25     0.00000
            HD 159868     b        2.218     0.059      1.202    1184.072     7.125     2.32    2453665.59      193.06      0.024      0.019     62.672     75.953       37.92       0.97      -6.42     0.00000
            HD 159868     c        0.768     0.044      1.269     350.964     1.078     1.03    2453225.34       13.11      0.184      0.037    271.790     16.323       20.04       1.05       0.00     0.00000
            HD 175541     b        0.598     0.029      1.277     298.428     0.448     0.98    2450155.12       24.55      0.110      0.049    128.992     27.924       14.68       0.71       2.06     0.00000
            HD 190228     b        4.300     0.060      1.166    1143.492     1.594     2.24    2453521.10        3.53      0.557      0.010     94.641      1.509       92.01       1.05      12.39     0.00000
              HD 1502     b        2.748     0.158      1.183     428.472     1.203     1.26    2455170.27       66.57      0.031      0.022    125.695     58.317       57.53       3.27       1.32     0.00000
              HD 3404     *      151.952     5.608      1.727    1543.535     0.597     2.75    2453438.30        4.85      0.744      0.006      0.372      0.209     3332.37      16.57     115.63     0.00000
              HD 4313     b        1.927     0.090      1.212     356.214     0.880     1.16    2454815.87       11.53      0.147      0.047    102.071     12.658       40.29       1.67     -13.62     0.00000
              HD 5319     b        1.556     0.042      1.227     637.143     1.411     1.57    2456382.06       26.33      0.092      0.025    157.539     14.837       31.46       0.83      -7.21     0.00253
              HD 5319     c        1.053     0.072      1.254     872.208     6.026     1.93    2453442.57       58.22      0.183      0.064    244.013     24.593       19.42       1.37       0.00     0.00000
              HD 5608     b        1.681     0.081      1.222     779.872     4.900     1.91    2452423.50      113.90      0.056      0.039    293.871     54.122       27.98       1.37      39.45    -0.01649
              HD 6019     *      409.239    34.459      4.132    2457.004     0.190     3.70    2461712.74        0.70      0.817      0.004     31.180      0.492     8120.53     235.46     786.11     0.00000
              HD 8375     *      154.252     5.889      1.751      83.966     0.009     0.44    2456221.11        0.91      0.013      0.001    318.982      3.876     4898.67       4.07   -1506.48     0.48441
             HD 10011     *      609.041    46.708      5.884    1518.319     1.158     2.96    2454807.90        0.59      0.307      0.001     87.952      0.185     6941.69       1.96    1816.69     0.00000
             HD 10212     *      664.203    53.960      6.353    3352.965    15.562     4.63    2455782.53        2.10      0.504      0.003    104.293      0.287     7021.34       9.68   -1873.48     0.00000
             HD 10442     b        1.487     0.076      1.230    1032.295     8.909     2.01    2457226.18       68.83      0.132      0.044    262.182     25.321       29.94       1.56      -8.00     0.00000
             HD 11970     *      577.219    64.709      5.611    8503.303   139.446     8.76    2455241.73        1.31      0.613      0.004    245.560      0.189     4933.75       4.23    1014.42     0.00000
             HD 13167     b        3.306     0.155      1.167    2612.512    16.957     4.10    2462162.16       54.37      0.563      0.033    264.992      5.969       48.24       2.71     -10.44     0.00000
             HD 14787     b        1.121     0.069      1.250     676.592     8.070     1.70    2455555.18       48.94      0.155      0.073    343.337     27.538       20.70       1.29      -1.74     0.00000
             HD 18015     b        3.181     0.234      1.170    2278.244    71.053     3.87    2454728.31      173.28      0.148      0.061    264.767     28.686       38.04       2.73      -5.53     0.00000
             HD 18667     *      308.516    24.587      3.221    4375.600    12.773     5.32    2455016.83        0.30      0.666      0.001    288.968      0.085     4218.00       2.20    -312.59     0.00000
             HD 18742     b        3.362     1.236      1.166     766.419    24.763     1.82    2455284.76      142.36      0.040      0.035    189.950     73.801       60.79      21.71      -2.37     0.00263
             HD 18742     c        2.426     1.226      1.194     858.724    40.797     1.96    2441909.83      665.63      0.056      0.052    203.041     62.881       42.28      21.67       0.00     0.00000
             HD 21340     *      135.926     6.558      1.566    1249.687     2.479     2.63    2455227.45        1.33      0.561      0.009    129.288      0.850     2193.03      50.55      53.45     0.00000
             HD 28678     b        1.542     0.073      1.228     380.225     1.578     1.18    2455513.31       18.28      0.149      0.047    127.631     19.163       32.92       1.45     -23.50     0.01238
             HD 30856     b        1.547     0.091      1.228     847.468    19.811     1.85    2455203.97      152.99      0.061      0.058    171.005     67.791       29.95       1.71       5.37     0.00000
             HD 33142     b        1.385     0.064      1.235     325.956     1.220     1.07    2455328.54       41.92      0.066      0.041    145.907     48.635       30.73       1.44      -7.98     0.00000
             HD 33142     c        0.621     0.108      1.277     808.922    26.332     1.96    2439846.73      502.12      0.158      0.151    126.421     59.788       10.29       1.78       0.00     0.00000
             HD 38801     b       10.128     0.235      1.134     686.760     1.399     1.66    2453849.34       27.45      0.059      0.026    295.699     14.048      196.27       3.82     -26.35     0.00000
             HD 45410     b        2.010     0.077      1.209     934.269     8.569     2.11    2455383.73       94.46      0.073      0.036    130.194     38.412       32.83       1.22       4.36     0.00000
             HD 51272     *      838.509   117.082      7.815    5659.465   676.456     7.46    2455871.52        1.81      0.669      0.022    202.562      0.609     6929.85     125.43    3535.91     0.00000
             HD 72490     b        1.768     0.080      1.218     858.061    12.204     1.88    2440320.52      226.05      0.124      0.046    145.327     23.082       33.54       1.53      -3.42     0.00264
             HD 73534     b        1.112     0.059      1.251    1749.976    23.998     2.99    2457100.13      127.56      0.126      0.057    168.466     22.532       17.11       0.93      -1.67     0.00000
             HD 75784     b        0.996     0.140      1.258     341.191     1.102     1.03    2440040.85       67.42      0.097      0.063    349.200    197.199       24.94       3.52     -30.50     0.00000
             HD 75784     c        5.641     0.716      1.161    7851.395  1993.433     8.35    2431234.50     5894.92      0.489      0.092    324.704     11.515       56.53       5.18       0.00     0.00000
             HD 88133     b        0.285     0.006      1.045       3.415     0.000     0.05    2453016.82        0.37      0.031      0.021     42.981     33.156       32.93       0.73       2.07     0.00000
             HD 93396     b        0.222     0.048      0.909       4.736     0.000     0.06    2457062.52        0.05      0.698      0.172    115.533     36.095       29.22       9.53      13.40    -0.00184
             HD 94834     b        1.261     0.167      1.242    1576.452    76.308     2.74    2456100.70      192.06      0.136      0.101     37.843     40.841       20.72       2.88      -2.44     0.00000
             HD 95089     b        3.449     0.141      1.165    1784.777    31.596     3.33    2441173.11      257.90      0.284      0.042     65.734     10.444       45.14       1.92     -15.39     0.00000
             HD 95089     c        1.260     0.085      1.242     464.352     3.763     1.36    2440070.07      134.64      0.119      0.072    300.689     35.071       24.96       1.64       0.00     0.00000
             HD 96063     b        1.265     0.274      1.242     362.518     2.162     1.11    2455164.91       42.65      0.168      0.107    270.666     50.915       29.64       6.75     -14.03     0.00000
             HD 96167     b        0.717     0.040      1.272     498.040     0.764     1.33    2453061.10        4.39      0.685      0.029    290.141      6.075       21.51       1.37      -0.80     0.00000
             HD 97601     *      367.266    32.097      3.752    4141.048   393.192     5.95    2456576.44       11.76      0.337      0.007     50.688      4.897     3119.59      69.43    -456.68     0.00000
             HD 98219     b        1.964     0.099      1.210     433.764     1.985     1.26    2454633.29       47.45      0.079      0.040    357.302    201.275       42.04       2.14       3.47     0.00000
             HD 99706     b        1.231     0.193      1.244     841.079    32.241     1.98    2455309.58       88.71      0.248      0.165     50.159     44.480       21.24       3.86      -5.38     0.00161
            HD 102956     b        0.960     0.023      1.261       6.495     0.000     0.08    2455351.45        0.64      0.037      0.019    301.331     33.017       74.59       1.77      -3.03     0.00000
            HD 106270     b       10.126     0.271      1.134    1887.740    15.580     3.34    2456635.18       36.61      0.185      0.027      3.251      6.091      135.42       3.54       9.81     0.00864
            HD 108863     b        2.414     0.078      1.194     437.660     2.786     1.32    2455558.32       76.69      0.032      0.027    190.922     63.919       47.43       1.49      -5.07     0.00000
            HD 112988     *      345.949    45.296      3.559    5777.469   522.017     6.38    2456298.99        3.56      0.725      0.007    156.733      3.097     4609.43     294.83    -817.70     0.00000
            HD 125390     *       22.163     1.186      1.081    1756.240     3.871     3.16    2455914.01        6.74      0.591      0.014    342.445      1.204      373.24      15.90     -39.79     0.00000
            HD 125607     *      378.844    29.317      3.857     578.539     0.128     1.55    2455495.77        0.54      0.408      0.002     17.898      0.414     6762.75      30.81     -82.53     0.00000
            HD 131496     b        1.795     0.103      1.217     896.470    15.564     2.01    2456114.10       50.37      0.181      0.060     58.030     19.246       31.64       1.85       3.56     0.00000
            HD 238433     *      748.134    68.558      7.060    1816.886     0.262     3.24    2454419.92        0.43      0.611      0.003    332.023      0.241     9644.01      87.11     886.46     0.00000
            HD 142091     b        1.811     0.057      1.216    1284.837    14.446     2.65    2456830.10       51.45      0.167      0.032    193.536     13.740       26.18       0.86      -1.74     0.00000
            HD 145428     *      343.061    42.847      3.533    5612.247   346.232     6.22    2455367.42        5.02      0.352      0.025    309.727      0.791     3436.44      18.75   -2128.67     0.00000
            HD 148284     *       34.501     0.662      1.067     339.302     0.026     0.97    2455786.93        0.12      0.390      0.001     35.526      0.150     1022.69       1.40      63.21     0.00000
            HD 152581     b        1.869     0.071      1.214     686.482     4.787     1.66    2455043.24      121.30      0.040      0.031    180.617     66.315       36.15       1.29       5.21     0.00000
            HD 163607     b        0.784     0.010      1.269      75.220     0.009     0.36    2454185.93        0.15      0.744      0.007     79.636      1.298       52.34       0.74      54.13     0.00000
            HD 163607     c        2.201     0.037      1.202    1271.990     4.448     2.39    2455110.70       40.14      0.080      0.014    274.205     11.638       38.37       0.65       0.00     0.00000
            HD 163607     d        7.831     3.731      1.139   36500.000 13478.289    22.37    2345001.04    41679.38      0.423      0.229    175.288     92.131       48.89      21.60       0.00     0.00000
            HD 180053     b        2.194     0.064      1.203     213.717     0.468     0.84    2455197.00       12.60      0.081      0.029     76.183     21.187       51.50       1.45       2.57     0.00000
            HD 180902     b        1.685     0.041      1.221     510.880     1.453     1.40    2455054.89       16.97      0.107      0.022    180.577     12.294       34.25       0.84     259.17     0.00000
            HD 180902     *       98.674     7.704      1.186    5876.012   438.846     7.15    2441055.10     1155.54      0.335      0.025     73.324      1.588      898.47      27.54       0.00     0.00000
            HD 180902     c        0.099     0.014      0.564      15.906     0.006     0.14    2439924.27        5.45      0.283      0.132     66.998     40.726        6.62       1.14       0.00     0.00000
            HD 181342     b        2.543     0.188      1.190     564.143     4.099     1.59    2461085.02      216.90      0.022      0.051    290.486    112.419       44.06       3.26      -8.41     0.00000
            HD 185269     b        1.010     0.014      1.257       6.838     0.000     0.08    2453154.25        0.11      0.229      0.014    176.208      3.477       93.27       1.37      -4.06     0.00000
            HD 192699     b        2.096     0.093      1.206     340.939     0.922     1.06    2454078.95       35.95      0.082      0.041     87.442     37.309       49.32       2.13      22.92     0.00000
            HD 193342     *      381.450   198.555      3.881    9653.537 15909.006    10.57    2455218.05       82.06      0.331      0.229    204.548      9.407     2387.93     582.27    2189.33     0.00000
            HD 195787     *      530.887    45.057      5.209    1909.257     0.369     3.37    2455589.33        0.70      0.269      0.004     84.906      0.484     5873.44      27.89    3315.38     0.00000
            HD 196645     b        0.497     0.044      1.273     128.942     0.413     0.54    2455378.68       17.34      0.106      0.091     88.897     46.376       17.05       1.58       2.71     0.00000
            HD 200964     b        1.599     0.067      1.225     606.330     3.849     1.56    2455350.27       48.54      0.087      0.035    133.429     29.806       30.93       1.26      -6.16     0.00000
            HD 200964     c        1.214     0.072      1.244     852.458     7.143     1.96    2455044.18       28.61      0.243      0.047    300.703     13.429       21.53       1.25       0.00     0.00000
            HD 206610     b        2.036     0.065      1.208     673.156     3.312     1.74    2454724.15       34.20      0.100      0.042    334.117     16.131       35.41       1.00      29.83    -0.02422
            HD 207077     b        1.161     0.104      1.248     606.306     5.590     1.46    2455967.20       39.78      0.204      0.099    247.952     25.763       26.23       2.51     -10.27     0.00000
            HD 210702     b        1.808     0.097      1.216     354.099     0.695     1.15    2454041.99       64.06      0.028      0.034    188.911     65.826       37.80       1.99      15.66     0.00000
            HD 212771     b        2.394     0.270      1.195     380.721     1.413     1.19    2454919.78       51.77      0.076      0.051     28.768     65.459       50.00       5.78      14.10     0.00000
            HD 214823     *       20.559     0.306      1.082    1853.878     1.588     3.23    2455642.14        8.55      0.163      0.004    122.924      1.726      285.15       1.34     -13.48     0.00000
              HD 4917     b        1.615     0.092      1.224     400.547     1.654     1.17    2439787.62       83.76      0.066      0.041    312.532     33.622       37.06       2.16       5.67     0.00000
              HD 4917     c        1.367     0.134      1.236     821.047    13.007     1.88    2441004.01      232.02      0.467      0.088     44.774     11.094       27.88       3.70       0.00     0.00000
              HD 4917     d        0.886     0.105      1.264    1092.659    37.054     2.28    2440452.41      525.38      0.285      0.140    296.044     26.881       15.16       2.24       0.00     0.00000


==> all_subgiant_planet_transits.txt <==
               #NAME  PLN        TR1 (JD)  UNC (JD)        TR2 (JD)  UNC (JD)        TR3 (JD)  UNC (JD)   TR_PROB (%)      TR_DEPTH   TR_DUR (hr)  ING_DUR (hr)  TR1 (YYYY/MM/DD)  TR2 (YYYY/MM/DD)  TR3 (YYYY/MM/DD)
            HD 10697    b      2458961.13      6.46      2460036.82      7.17      2461112.51      7.91          0.46      4360.578       30.9724        1.9186        2020/04/21        2023/04/02        2026/03/13
            HD 38529    b      2458405.55      0.12      2458419.86      0.12      2458434.17      0.12         13.44      2582.275        7.9461        0.3837        2018/10/14        2018/10/28        2018/11/11
            HD 38529    c      2458889.11      6.20      2461025.19      9.31      2463161.28     12.42          0.43      2023.902       47.3599        2.0389        2020/02/09        2025/12/15        2031/10/21
           HD 114613    b      2458570.08    194.59      2462572.23    288.82      2466574.38    394.43          0.22      3208.864       61.2665        3.2845        2019/03/27        2030/03/11        2041/02/23
           HD 117176    b      2458457.10      0.18      2458573.79      0.18      2458690.48      0.19          2.31      3843.355       15.8918        0.9276        2018/12/04        2019/03/31        2019/07/25
           HD 159868    b      2458487.74     24.49      2459671.82     31.03      2460855.89     37.79          0.46      3349.915       40.0036        2.1887        2019/01/04        2022/04/02        2025/06/29
           HD 159868    c      2458662.80     12.74      2459013.76     13.50      2459364.73     14.29          0.86      3738.315       32.9151        1.8965        2019/06/28        2020/06/13        2021/05/30
           HD 175541    b      2458484.93      8.74      2458783.36      9.10      2459081.79      9.48          2.26       977.176       43.0429        1.3046        2019/01/01        2019/10/26        2020/08/20
           HD 190228    b      2459235.07      5.57      2460378.57      7.12      2461522.06      8.68          1.23      2271.500       25.5255        1.1612        2021/01/20        2024/03/09        2027/04/26
             HD 1502    b      2458557.95     10.45      2458986.43     11.52      2459414.90     12.61          1.81       675.349       56.3972        1.4284        2019/03/15        2020/05/16        2021/07/19
             HD 3404    *      2459669.59      5.87      2461213.13      5.68      2462756.66      5.55          0.85      7472.735       29.4967        2.3470        2022/03/31        2026/06/21        2030/09/12
             HD 4313    b      2458725.41      8.63      2459081.63      9.47      2459437.84     10.33          2.47       584.958       49.8151        1.1763        2019/08/29        2020/08/20        2021/08/11
             HD 5319    b      2458827.91     10.46      2459465.05     11.69      2460102.20     12.93          1.30       961.450       58.1012        1.7473        2019/12/10        2021/09/07        2023/06/06
             HD 5319    c      2459200.27     18.50      2460072.48     23.85      2460944.69     29.46          0.87      1004.424       78.9995        2.4268        2020/12/16        2023/05/07        2025/09/26
             HD 5608    b      2458994.82     28.82      2459774.69     33.12      2460554.56     37.51          1.22       594.445       80.4063        1.9137        2020/05/25        2022/07/14        2024/09/01
             HD 6019    *      2459283.41      0.34      2461740.42      0.33      2464197.42      0.42          2.91      7244.043       51.6680        4.0526        2021/03/09        2027/11/30        2034/08/22
             HD 8375    *      2458434.53      0.23      2458518.50      0.24      2458602.47      0.25          4.11      2293.321       26.8375        1.2261        2018/11/12        2019/02/03        2019/04/28
            HD 10011    *      2459367.22      3.64      2460885.54      4.80      2462403.86      5.96          1.12     19522.233       65.4003        8.0175        2021/06/01        2025/07/29        2029/09/24
            HD 10212    *      2459097.32     14.84      2462450.28     30.39      2465803.25     45.95          1.00     22553.972       74.5061        9.7283        2020/09/04        2029/11/09        2039/01/14
            HD 10442    b      2458803.59     37.22      2459835.89     43.99      2460868.18     51.44          0.43      4105.661       43.7453        2.6342        2019/11/16        2022/09/13        2025/07/11
            HD 11970    *      2461234.25    114.19      2469737.55    253.50      2478240.86    392.64          0.16     23684.597      266.2444       35.5096        2026/07/12        2049/10/23        2073/02/02
            HD 13167    b      2460962.95     98.75      2463575.46     98.45      2466187.97    101.56          0.18      2509.603      106.8638        5.0980        2025/10/14        2032/12/08        2040/02/03
            HD 14787    b      2458429.05     45.36      2459105.65     52.84      2459782.24     60.41          1.38       655.045       75.1774        1.8760        2018/11/06        2020/09/13        2022/07/21
            HD 18015    b      2460468.05    152.62      2462746.29    217.80      2465024.54    285.76          0.34      1471.475       78.8912        2.9144        2024/06/06        2030/09/01        2036/11/27
            HD 18667    *      2460779.46     13.81      2465155.06     26.48      2469530.66     39.24          0.25      6995.873      252.0085       19.4513        2025/04/13        2037/04/06        2049/03/30
            HD 18742    b      2458913.70     86.02      2459680.11    110.79      2460446.53    136.03          1.34       543.356       79.2323        1.8048        2020/03/05        2022/04/10        2024/05/16
            HD 18742    c      2458828.96    968.46      2459687.69   1004.79      2460546.41   1041.14          1.22       569.978       83.5374        1.9478        2019/12/11        2022/04/18        2024/08/23
            HD 21340    *      2458942.89      6.76      2460192.58      9.24      2461442.27     11.71          2.40       645.813       63.2127        1.5666        2020/04/03        2023/09/05        2027/02/05
            HD 28678    b      2458525.45     13.23      2458905.67     14.72      2459285.90     16.23          2.97       377.848       66.7229        1.2721        2019/02/10        2020/02/26        2021/03/12
            HD 30856    b      2458419.15     61.31      2459266.62     80.60      2460114.09    100.08          1.16       819.205       72.9918        2.0310        2018/10/27        2021/02/21        2023/06/18
            HD 33142    b      2458542.97     12.35      2458868.93     13.42      2459194.88     14.52          2.03       844.941       46.7382        1.3201        2019/02/28        2020/01/20        2020/12/11
            HD 33142    c      2459201.07    224.26      2460009.99    485.33      2460818.91    677.24          1.23       903.456       57.6308        1.6817        2020/12/17        2023/03/06        2025/05/23
            HD 38801    b      2458945.18      8.46      2459631.94      9.74      2460318.70     11.06          0.67      2330.606       39.2068        1.8056        2020/04/05        2022/02/21        2024/01/09
            HD 45410    b      2459029.89     33.20      2459964.16     41.37      2460898.43     49.72          1.24       568.684       79.0858        1.8420        2020/06/29        2023/01/19        2025/08/10
            HD 51272    *      2461027.52    664.54      2466686.99   1340.99      2472346.45   2017.44          0.65     13116.036      210.3041       21.6101        2025/12/18        2041/06/16        2056/12/13
            HD 72490    b      2459092.41     50.54      2459950.47     61.31      2460808.53     72.24          1.37       634.563       76.3301        1.8755        2020/08/30        2023/01/05        2025/05/13
            HD 73534    b      2458536.19     66.60      2460286.17     88.79      2462036.14    111.76          0.44      2472.393       54.5783        2.5853        2019/02/21        2023/12/07        2028/09/21
            HD 75784    b      2458550.23     12.45      2458891.42     13.36      2459232.62     14.29          1.58      1441.043       42.0341        1.5372        2019/03/07        2020/02/11        2021/01/18
            HD 75784    c      2464151.96   6775.66      2472003.35   9117.63      2479854.75  11295.54          0.18      1226.221      142.9796        4.8374        2034/07/08        2056/01/05        2077/07/05
            HD 88133    b      2458395.69      0.04      2458399.10      0.04      2458402.52      0.04         22.89      2376.247        5.7657        0.2657        2018/10/04        2018/10/07        2018/10/11
            HD 93396    b      2458393.36      0.17      2458398.10      0.17      2458402.83      0.17         69.05      1085.883        3.4799        0.1101        2018/10/01        2018/10/06        2018/10/11
            HD 94834    b      2459431.40    174.81      2461007.85    249.29      2462584.30    324.60          0.81       920.072       80.7779        2.3781        2021/08/04        2025/11/28        2030/03/23
            HD 95089    b      2459086.08     63.01      2460870.86     93.21      2462655.64    123.93          1.00       553.833       75.5569        1.7372        2020/08/24        2025/07/14        2030/06/03
            HD 95089    c      2458827.04    205.76      2459291.39    208.43      2459755.75    211.27          1.63       628.965       70.1498        1.7162        2019/12/09        2021/03/17        2022/06/25
            HD 96063    b      2458607.90     35.45      2458970.42     37.29      2459332.94     39.18          1.76       719.066       67.4129        1.7604        2019/05/04        2020/04/30        2021/04/28
            HD 96167    b      2458688.67     28.19      2459186.71     28.67      2459684.75     29.14          0.49      4524.795       56.1604        3.5396        2019/07/24        2020/12/03        2022/04/15
            HD 97601    *      2460937.49    442.33      2465078.54    834.37      2469219.59   1227.61          0.56      6822.725       93.2152        7.1121        2025/09/18        2037/01/20        2048/05/23
            HD 98219    b      2458637.96     14.02      2459071.72     15.83      2459505.49     17.68          1.75       728.688       57.9542        1.5232        2019/06/03        2020/08/10        2021/10/17
            HD 99706    b      2458729.97    135.98      2459571.05    167.08      2460412.13    198.52          1.69       534.082       69.4327        1.5683        2019/09/03        2021/12/22        2024/04/11
           HD 102956    b      2458393.61      0.09      2458400.11      0.09      2458406.60      0.09         26.16       807.999       13.9966        0.3821        2018/10/02        2018/10/08        2018/10/15
           HD 106270    b      2458868.48     31.51      2460756.22     45.92      2462643.96     60.93          0.41      1913.123       54.3065        2.2758        2020/01/19        2025/03/21        2030/05/22
           HD 108863    b      2458503.72     22.95      2458941.38     25.67      2459379.04     28.42          2.06       455.595       69.6541        1.4556        2019/01/20        2020/04/01        2021/06/13
           HD 112988    *      2461931.23    512.60      2467708.70   1034.71      2473486.17   1556.84          1.11      4836.263       96.7614        6.2916        2028/06/08        2044/04/03        2060/01/27
           HD 125390    *      2459610.29     11.10      2461366.53     13.24      2463122.77     16.01          1.23       293.634      127.7546        2.1523        2022/01/30        2026/11/22        2031/09/13
           HD 125607    *      2458440.62      0.65      2459019.16      0.75      2459597.70      0.86          1.91      8429.183       50.7931        4.2711        2018/11/18        2020/06/18        2022/01/18
           HD 131496    b      2458858.64     64.26      2459755.11     79.51      2460651.58     94.89          1.26       790.488       61.8007        1.6900        2020/01/10        2022/06/24        2024/12/07
           HD 238433    *      2460094.04      3.23      2461910.93      3.45      2463727.81      3.67          0.95     20244.924      128.7559       16.0378        2023/05/29        2028/05/19        2033/05/10
           HD 142091    b      2459098.22     32.95      2460383.06     46.94      2461667.89     61.15          0.86       661.820       88.0362        2.2080        2020/09/05        2024/03/13        2027/09/19
           HD 145428    *      2462668.38    397.89      2468280.63    744.03      2473892.87   1090.24          0.38      4043.203      249.4931       14.9158        2030/06/15        2045/10/27        2061/03/09
           HD 148284    *      2458524.00      0.19      2458863.30      0.22      2459202.60      0.24          1.10      5465.489       14.7810        1.0175        2019/02/09        2020/01/14        2020/12/19
           HD 152581    b      2458997.97     25.32      2459684.46     29.86      2460370.94     34.45          1.48       587.046       77.2530        1.8274        2020/05/28        2022/04/14        2024/03/01
           HD 163607    b      2458398.49      0.41      2458473.71      0.42      2458548.93      0.43          9.42      5468.759        5.3829        0.3706        2018/10/06        2018/12/21        2019/03/06
           HD 163607    c      2459545.27     17.76      2460817.26     22.21      2462089.25     26.66          0.34      4911.309       38.6675        2.5324        2021/11/26        2025/05/21        2028/11/13
           HD 163607    d      2486985.03  55697.98      2523485.03  69120.33      2559985.03  82553.73          0.05      4403.954       95.3278        5.9325        2097/01/11        2196/12/18        2296/11/24
           HD 180053    b      2458409.70      7.29      2458623.42      7.73      2458837.13      8.19          2.51       923.284       34.8194        1.0267        2018/10/18        2019/05/19        2019/12/19
           HD 180902    b      2458519.95      9.27      2459030.83     10.59      2459541.71     11.94          1.44       907.231       55.2221        1.6146        2019/02/05        2020/06/30        2021/11/23
           HD 180902    *      2458811.85    432.62      2464687.86    864.08      2470563.88   1492.06          0.41       854.855       89.2750        2.5361        2019/11/24        2035/12/26        2052/01/27
           HD 180902    c      2458407.32      7.73      2458423.22      7.73      2458439.13      7.73         19.37       193.241       13.1158        0.1792        2018/10/15        2018/10/31        2018/11/16
           HD 181342    b      2458512.87     29.15      2459077.01     32.59      2459641.16     36.15          1.38       671.517       62.1357        1.5694        2019/01/29        2020/08/15        2022/03/02
           HD 185269    b      2458397.66      0.12      2458404.50      0.12      2458411.34      0.12         13.79      4158.104        6.4653        0.3906        2018/10/06        2018/10/13        2018/10/19
           HD 192699    b      2458513.21      8.92      2458854.15      9.70      2459195.09     10.50          2.16       786.785       47.6008        1.2987        2019/01/29        2020/01/05        2020/12/11
           HD 193342    *      2462813.37  14955.48      2472466.91  30914.85      2482120.44  46834.52          0.27      4388.284      227.6026       14.1406        2030/11/07        2057/04/13        2083/09/17
           HD 195787    *      2459422.83      1.40      2461332.09      1.68      2463241.35      2.00          1.02     12042.169       82.6617        8.1740        2021/07/27        2026/10/18        2032/01/09
           HD 196645    b      2458473.62     11.52      2458602.56     11.90      2458731.50     12.29          3.38      1484.883       26.7608        0.9928        2018/12/21        2019/04/29        2019/09/05
           HD 200964    b      2458926.10     21.24      2459532.43     24.92      2460138.76     28.65          1.61       652.605       65.1233        1.6221        2020/03/17        2021/11/13        2023/07/13
           HD 200964    c      2458767.79     28.41      2459620.25     35.37      2460472.71     42.41          1.01       673.304       95.5130        2.4156        2019/10/11        2022/02/09        2024/06/11
           HD 206610    b      2458959.86     19.45      2459633.01     22.42      2460306.17     25.46          1.61       409.932       89.3480        1.7730        2020/04/20        2022/02/22        2023/12/27
           HD 207077    b      2458749.90     35.94      2459356.21     40.23      2459962.51     44.74          1.10      1049.793       72.6645        2.2804        2019/09/23        2021/05/21        2023/01/18
           HD 210702    b      2458551.16      8.31      2458905.26      8.89      2459259.36      9.48          2.04       643.242       55.5278        1.3734        2019/03/08        2020/02/25        2021/02/13
           HD 212771    b      2458403.22     15.54      2458783.94     16.78      2459164.67     18.04          2.19       541.166       58.8900        1.3387        2018/10/11        2019/10/27        2020/11/11
           HD 214823    *      2459227.73      4.42      2461081.61      5.87      2462935.49      7.37          0.36      2962.866       38.0524        1.9643        2021/01/13        2026/02/10        2031/03/09
             HD 4917    b      2458760.37     14.45      2459160.92     15.97      2459561.46     17.50          1.96       628.655       65.7449        1.6080        2019/10/03        2020/11/07        2021/12/12
             HD 4917    c      2459102.46    308.26      2459923.50    319.62      2460744.55    331.14          2.16       640.833       52.9620        1.3076        2020/09/09        2022/12/10        2025/03/10
             HD 4917    d      2459441.36    704.84      2460534.02    741.14      2461626.68    777.38          0.85       669.968      112.9123        2.8488        2021/08/14        2024/08/11        2027/08/09


==> all_subgiant_stellar_params.txt <==
               #NAME             RA            DEC     VMAG     MASS   RADIUS TEFF (K)     LOGG  LOG(R'HK)  RMS (m/s)       LOGL
            HD 10697       26.23260       20.08315     6.27     1.13     1.79     5600     3.96      -5.04      7.856      0.450
            HD 38529       86.64547        1.16819     5.95     1.41     2.56     5541     3.77      -5.03      9.531      0.740
            HD 38529       86.64547        1.16819     5.95     1.41     2.56     5541     3.77      -5.03      9.531      0.740
           HD 114613      198.01328      -37.80302     4.85     1.27     2.14     5641     3.87      -5.08      5.675      0.620
           HD 117176      202.10753       13.77879     4.97     1.09     1.89     5495     3.95      -5.12      3.974      0.470
           HD 159868      264.74802      -43.14551     7.24     1.19     2.13     5534     3.92      -5.02      5.485      0.580
           HD 159868      264.74802      -43.14551     7.24     1.19     2.13     5534     3.92      -5.02      5.485      0.580
           HD 175541      283.92035        4.26533     8.02     1.39     4.19     5013     3.33      -5.18      6.516      1.000
           HD 190228      300.75323       28.30686     7.30     1.14     2.51     5238     3.72      -4.98      4.314      0.630
             HD 1502        4.82111       14.05475     8.36     1.46     4.67     4947     3.18      -5.15     11.328      1.070
             HD 3404        9.19505      -24.50094     7.94     1.17     2.05     5339     3.81      -5.05      2.120      0.490
             HD 4313       11.41816        7.84502     7.83     1.63     5.14     4943     3.24      -5.28      4.695      1.150
             HD 5319       13.75583        0.78956     8.05     1.27     4.06     4871     3.26      -5.28      6.802      0.920
             HD 5319       13.75583        0.78956     8.05     1.27     4.06     4871     3.26      -5.28      6.802      0.920
             HD 5608       14.55925       33.95089     5.99     1.53     5.14     4877     3.19      -5.39      8.206      1.130
             HD 6019       15.41506        7.30529     7.75     1.12     4.98     5020     3.08      -5.07      4.390      1.150
             HD 8375       20.90615       34.24589     6.28     1.62     3.75     5207     3.66      -4.94      7.937      0.970
            HD 10011       24.35865      -15.99768     7.99     1.50     4.32     5025     3.28      -5.13      4.961      1.030
            HD 10212       25.20706       45.01896     8.13     1.18     4.34     4907     3.14      -5.21     28.302      0.990
            HD 10442       25.47143        2.70438     7.84     1.01     1.97     4912     3.19      -5.18      5.610      0.310
            HD 11970       29.60127       40.91367     8.23     1.24     3.74     5084     3.44      -5.10      8.935      0.930
            HD 13167       32.05743      -24.69541     8.34     1.35     2.39     5671     3.72      -5.12      3.985      0.730
            HD 14787       35.80856       10.83675     7.63     1.43     5.01     4946     3.23      -5.18      5.309      1.130
            HD 18015       43.36336       -8.84802     7.89     1.49     3.13     5603     3.64      -4.94      8.407      0.940
            HD 18667       45.03415        0.23543     8.34     1.05     3.95     4855     3.08      -5.22      5.167      0.890
            HD 18742       45.04440      -20.80261     7.81     1.36     5.13     4940     3.09      -5.22      5.833      1.150
            HD 18742       45.04440      -20.80261     7.81     1.36     5.13     4940     3.09      -5.22      5.833      1.150
            HD 21340       51.40204      -27.27249     7.40     1.55     6.32     4908     3.07      -5.22      5.678      1.320
            HD 28678       67.85606        4.57530     8.38     1.53     6.48     4972     3.06      -5.27      5.780      1.360
            HD 30856       72.57442      -24.36884     7.91     1.17     4.40     4895     3.20      -5.23      5.518      1.000
            HD 33142       76.89809      -13.98648     7.96     1.54     4.36     4978     3.40      -5.18      5.165      1.020
            HD 33142       76.89809      -13.98648     7.96     1.54     4.36     4978     3.40      -5.18      5.165      1.020
            HD 38801       86.99657       -8.32770     8.26     1.29     2.41     5207     3.77      -5.02     14.413      0.580
            HD 45410       97.69628       58.16263     5.86     1.44     5.20     4938     3.19      -5.29      3.501      1.160
            HD 51272      104.59510       37.98798     7.78     1.73     7.00     4870     3.08      -5.19     23.076      1.400
            HD 72490      128.40271       13.55079     7.82     1.21     4.96     4934     3.21      -5.19      6.177      1.120
            HD 73534      129.81584       12.96037     8.23     1.16     2.58     4917     3.60      -5.24      4.176      0.540
            HD 75784      133.09976       13.23344     7.84     1.26     3.40     4867     3.46      -5.24      4.603      0.770
            HD 75784      133.09976       13.23344     7.84     1.26     3.40     4867     3.46      -5.24      4.603      0.770
            HD 88133      152.53198       18.18687     8.01     1.26     2.20     5392     3.88      -5.18      4.376      0.570
            HD 93396      161.70726       -9.39902     8.04     1.46     2.83     5326     3.74      -4.90      6.491      0.760
            HD 94834      164.31297       24.14278     7.60     1.11     4.20     4798     3.22      -5.22      6.319      0.930
            HD 95089      164.69890        1.72922     7.92     1.54     5.08     4918     3.24      -5.21      6.798      1.130
            HD 95089      164.69890        1.72922     7.92     1.54     5.08     4918     3.24      -5.21      6.798      1.130
            HD 96063      166.18523       -2.51322     8.21     1.37     4.75     5020     3.33      -5.12      5.197      1.110
            HD 96167      166.31279      -10.29130     8.09     1.27     1.94     5733     3.99      -5.16      4.298      0.570
            HD 97601      168.63914       52.94690     7.46     1.64     4.66     5062     3.34      -4.67     20.386      1.110
            HD 98219      169.44814      -23.97542     8.05     1.41     4.60     4925     3.36      -5.21      5.914      1.050
            HD 99706      172.12589       43.96658     7.65     1.46     5.52     4862     3.09      -5.25     11.989      1.190
           HD 102956      177.84380       57.64074     7.86     1.66     4.55     4985     3.38      -5.07      6.300      1.060
           HD 106270      183.40535       -9.51338     7.58     1.39     2.66     5509     3.72      -4.90     10.294      0.770
           HD 108863      187.58296       21.94824     7.71     1.59     5.74     4878     3.07      -5.27      6.186      1.230
           HD 112988      195.04286       34.99842     7.76     1.04     5.25     4852     3.25      -5.21      8.404      1.140
           HD 125390      214.53883       38.96698     8.21     1.36     6.47     4850     3.13      -5.21      8.013      1.320
           HD 125607      214.86337       37.60997     8.09     1.47     4.31     4985     3.34      -5.16     17.358      1.020
           HD 131496      223.34595       18.23540     7.80     1.34     4.44     4846     3.18      -5.33      7.183      0.990
           HD 238433      228.40825       57.19163     8.37     1.37     5.09     4936     3.13      -5.14      9.793      1.140
           HD 142091      237.80804       35.65738     4.79     1.50     4.85     4871     3.26      -5.31      2.838      1.080
           HD 145428      242.96356      -25.88357     7.73     1.02     5.70     4779     3.13      -5.29      4.440      1.180
           HD 148284      246.45174       30.26513     9.01     1.07     1.48     5572     3.97      -5.14      3.085      0.280
           HD 152581      253.43159       11.97375     8.38     1.30     5.14     5027     3.29      -5.14      4.730      1.180
           HD 163607      268.41873       56.39196     8.00     1.12     1.76     5522     3.97      -5.01      2.878      0.420
           HD 163607      268.41873       56.39196     8.00     1.12     1.76     5522     3.97      -5.01      2.878      0.420
           HD 163607      268.41873       56.39196     8.00     1.12     1.76     5522     3.97      -5.01      2.878      0.420
           HD 180053      288.40088       34.91454     7.93     1.75     4.06     5131     3.54      -4.73     13.381      1.010
           HD 180902      289.82379      -23.55816     7.78     1.41     4.16     4961     3.36      -5.13      1.944      0.980
           HD 180902      289.82379      -23.55816     7.78     1.41     4.16     4961     3.36      -5.13      1.944      0.980
           HD 180902      289.82379      -23.55816     7.78     1.41     4.16     4961     3.36      -5.13      1.944      0.980
           HD 181342      290.26764      -23.61957     7.55     1.69     4.71     4945     3.28      -5.31     10.681      1.080
           HD 185269      294.29892       28.49986     6.67     1.30     2.00     5923     3.92      -5.03      7.018      0.650
           HD 192699      304.02502        4.58079     6.44     1.38     4.41     5041     3.25      -5.26      8.623      1.050
           HD 193342      304.25226       56.90459     8.07     1.69     6.01     4913     3.19      -5.21      7.438      1.280
           HD 195787      307.64395       58.28724     7.63     1.40     4.87     4961     3.26      -5.16      3.395      1.110
           HD 196645      309.58716       13.33141     7.80     1.28     3.39     5041     3.43      -5.14      4.700      0.830
           HD 200964      316.66602        3.80312     6.48     1.39     4.92     4982     3.22      -5.12      4.996      1.130
           HD 200964      316.66602        3.80312     6.48     1.39     4.92     4982     3.22      -5.12      4.996      1.130
           HD 206610      325.85376       -7.40825     8.34     1.55     6.12     4842     3.22      -5.25      4.544      1.270
           HD 207077      326.68353       -8.00718     8.24     1.13     3.95     5067     3.27      -5.08      6.690      0.970
           HD 210702      332.96387       16.04055     5.93     1.61     4.92     4951     3.28      -5.26      6.394      1.120
           HD 212771      336.76279      -17.26365     7.60     1.56     5.27     5003     3.31      -5.14      7.794      1.200
           HD 214823      340.08279       31.78759     8.06     1.31     2.04     5933     3.92      -5.08     12.641      0.670
             HD 4917       12.77615      -12.92760     8.03     1.32     5.01     4802     2.97      -5.33      5.374      1.080
             HD 4917       12.77615      -12.92760     8.03     1.32     5.01     4802     2.97      -5.33      5.374      1.080
             HD 4917       12.77615      -12.92760     8.03     1.32     5.01     4802     2.97      -5.33      5.374      1.080

